Transient fading X-ray emission detected during the optical rise of a tidal disruption event

We report on the SRG/eROSITA detection of ultra-soft ($kT=47^{+5}_{-5}$ eV) X-ray emission ($L_{\mathrm{X}}=2.5^{+0.6}_{-0.5} \times 10^{43}$ erg s$^{-1}$) from the tidal disruption event (TDE) candidate AT 2022dsb $\sim$14 days before peak optical brightness. As the optical luminosity increases after the eROSITA detection, then the 0.2--2 keV observed flux decays, decreasing by a factor of $\sim 39$ over the 19 days after the initial X-ray detection. Multi-epoch optical spectroscopic follow-up observations reveal transient broad Balmer emission lines and a broad He II 4686A emission complex with respect to the pre-outburst spectrum. Despite the early drop in the observed X-ray flux, the He II 4686A complex is still detected for $\sim$40 days after the optical peak, suggesting the persistence of an obscured, hard ionising source in the system. Three outflow signatures are also detected at early times: i) blueshifted H$\alpha$ emission lines in a pre-peak optical spectrum, ii) transient radio emission, and iii) blueshifted Ly$\alpha$ absorption lines. The joint evolution of this early-time X-ray emission, the He II 4686A complex and these outflow signatures suggests that the X-ray emitting disc (formed promptly in this TDE) is still present after optical peak, but may have been enshrouded by optically thick debris, leading to the X-ray faintness in the months after the disruption. If the observed early-time properties in this TDE are not unique to this system, then other TDEs may also be X-ray bright at early times and become X-ray faint upon being veiled by debris launched shortly after the onset of circularisation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
